Study of the reactions $e^+e^-\to2(\pi^+\pi^-)\pi^0\pi^0\pi^0$ and $e^+e^-\to2(\pi^+\pi^-)\pi^0\pi^0\eta$ at center-of-mass energies from threshold to 4.5 GeV using initial-state radiation

We study the processes $e^+e^-\to 2(\pi^+\pi^-)\pi^0\pi^0\pi^0\gamma$ and $2(\pi^+\pi^-)\pi^0\pi^0\eta\gamma$ in which an energetic photon is radiated from the initial state. The data were collected with the \babar~ detector at SLAC. About 14\,000 and 4700 events, respectively, are selected from a data sample corresponding to an integrated luminosity of 469 fb^{-1}. The invariant mass of the hadronic final state defines the effective \epem center-of-mass energy. The center-of-mass energies range from threshold to 4.5 GeV. From the mass spectra, the first ever measurements of the $e^+e^-\to 2(\pi^+\pi^-)\pi^0\pi^0\pi^0$ and the $e^+e^-\to2(\pi^+\pi^-)\pi^0\pi^0\eta$ cross sections are performed. The contributions from $\omega\pi^+\pi^-\pi^0\pi^0$, $\eta2(\pi^+\pi^-)$, and other intermediate states are presented. We observe the $J/\psi$ and $\psi(2S)$ in most of these final states and measure the corresponding branching fractions, many of them for the first time.

==> description.txt <==
\\
Title: Study of the reactions 
$e^+e^-\to2(\pi^+\pi^-)\p^0\pi^0\pi^0$ and $e^+e^-\to2(\pi^+\pi^-)\pi^0\pi^0\eta$
at center-of-mass energies from threshold to 4.5 GeV using initial-state radiation
Authors: The BABAR Collaboration, J.P.Lees et al.
Comments: 22 pages, 31 pdf figures, submitted to PRD
Report-no: SLAC-PUB-17587
\\
We study the processes $e^+e^-\to 2(\pi^+\pi^-)\p^0\pi^0\pi^0\gamma$ and $2(\pi^+\pi^-)\pi^0\pi^0\eta\gamma$ in which an energetic
photon is radiated from the initial state. 
The data were collected with the \babar~ detector at SLAC.
 About 14\,000 and 4700 events, respectively, are
selected from a data sample corresponding to an integrated
luminosity of 469~fb^{-1}.
The invariant mass of the hadronic final state defines the effective \epem
center-of-mass energy.
The center-of-mass energies range from threshold to 4.5~GeV.
From the mass spectra, 
the first ever measurements of
the $e^+e^-\to2(\pi^+\pi^-)\p^0\pi^0\pi^0$ and the $e^+e^-\to2(\pi^+\pi^-)\pi^0\pi^0\eta$
cross sections are  performed.
The contributions from  $\omega\pi^+\pi^-\pi^0\pi^0$, $\eta2(\pi^+\pi^-)$, and other
intermediate  states are presented. 
We observe the $J/\psi$ and $\psi(2S)$ in most of these final states and
measure the
corresponding branching fractions, many of them for the first time.

